Analysis of first overtone bands of isotopologues of CO and SiO in stellar spectra

The first overtone ($\Delta v$ = 2) bands of the monosubstituted isotopologues of CO at 2.3 $\mu$m in the spectrum of Arcturus (K2 III), and of the monosubstituted isotopologues of SiO at 4 $\mu$m in the spectrum of the red giant HD196610 (M6 III) are modelled. To investigate problems involving the computation of the first overtone bands of isotopologues of CO and SiO in spectra of late-type stars and to determine isotopic abundances. We use fits of theoretical synthetic spectra to the observed stellar molecular bands of CO and SiO to determine abundances of isotopes of C, O and Si. Fits of synthetic spectra of the \CO first overtone bands at 2.3 $\mu$m computed with three available line lists (Goorvitch, HITEMP2010 and Li et al.) to the observed spectrum of Arcturus provide the same carbon abundance [C]=$-0.6$ and isotopic ratio of carbon $^{12}$C/$^{13}$C=10 $\pm$ 2. However, the quality of fits to the observed spectrum differ for three line lists used. Furthermore, the derived oxygen isotopic ratio $^{16}$O/$^{18}$O = 2000 $\pm$ 500 is larger than that known in the solar system where $^{16}$O/$^{18}$O = 500. The silicon isotopic ratio in the atmosphere of the red giant HD196610 is revised. Using the ExoMol SiO line list with appropriate statistical weights for the SiO isotopologues the `non-solar' ratio $^{28}$Si:$^{29}$Si:$^{30}$Si = 0.86$\pm$0.03:0.12$\pm$0.02:0.02$\pm$0.01 is obtained. We found that a) the computed isotopic carbon and silicon ratios determined by the fits to the observed spectrum depend on the adopted abundance of C and Si, respectively; b) Correct treatment of the nuclear spin degeneracies parameter is of crucial importance for the use of nowadays HITRAN/ExoMol line lists in the astrophysical computations.

==> abstract.txt <==
Analysis of first overtone bands of isotopologues of CO and SiO in stellar spectra.

Ya. V. Pavlenko (MAO, UA; UH, UK), Sergei N. Yurchenko(UCL, UK),  Jonathan Tennyson(UCL, UK)

%Context{
The first overtone (delta v = 2) bands of the monosubstituted isotopologues of CO at 2.3 micron 
in the spectrum of Arcturus (K2 III), and of the monosubstituted isotopologues of SiO
at 4 micron in the spectrum of the red giant HD196610 (M6 III) are modelled.
}
%aims{
To investigate problems involving the computation of the first overtone bands of isotopologues of 
CO and SiO in spectra of late-type stars  and to determine isotopic abundances.
}
%Methods{
We use fits of theoretical synthetic spectra to the observed stellar molecular bands of CO and SiO to determine
abundances of isotopes of C, O and Si.
}
% Results{
Fits of synthetic spectra of the CO first overtone bands
at 2.3 micron computed with three available line lists  (Goorvitch, HITEMP2010 and Li {\it et al.})
to the observed spectrum of Arcturus provide the same carbon
abundance [C]= -0.6 and isotopic ratio of carbon 12C/13C=10 +/- 2.
However, the quality of fits to the observed spectrum differ for three line lists used.
Furthermore, the  derived oxygen isotopic ratio 16O/18O = 2000 +/- 500 is
larger than that known in the solar system where  16O/18O = 500. The silicon isotopic 
ratio in the atmosphere of the red giant HD196610 is revised.
Using the ExoMol SiO line list with appropriate statistical weights for the SiO isotopologues 
the `non-solar' ratio 28Si:29Si:30Si = 0.86 +/- 0.03: 0.12 +/- 0.02: 0.02 +/- 0.01 is obtained.
%instead of the approximate solar ratio 0.92:0.05:0.03 obtained previously.
}
%Conclusions{
We found that a) the computed isotopic carbon and silicon ratios determined by the fits to the 
observed spectrum depend on the adopted abundance of C and Si, respectively;
b) Correct treatment of the nuclear spin degeneracies parameter is of crucial importance for the
use of nowadays HITRAN/ExoMol line lists in the astrophysical computations.
}

